The handlebody group and the images of the second Johnson homomorphism

Given an oriented surface bounding a handlebody, we study the subgroup of its mapping class group defined as the intersection of the handlebody group and the second term of the Johnson filtration: $\mathcal{A} \cap J_2$. We introduce two trace-like operators, inspired by Morita's trace, and show that their kernels coincide with the images by the second Johnson homomorphism $\tau_2$ of $J_2$ and $\mathcal{A} \cap J_2$, respectively. In particular, we answer by the negative to a question asked by Levine about an algebraic description of $\tau_2(\mathcal{A} \cap J_2)$. By the same techniques, and for a Heegaard surface in $S^3$, we also compute the image by $\tau_2$ of the intersection of the Goeritz group $\mathcal{G}$ with $J_2$.

==> geogebra-export.txt <==
\documentclass[10pt]{article}
\usepackage{pgf,tikz,pgfplots}
\pgfplotsset{compat=1.15}
\usepackage{mathrsfs}
\usetikzlibrary{arrows}
\pagestyle{empty}
\begin{document}
\definecolor{wqwqwq}{rgb}{0.3764705882352941,0.3764705882352941,0.3764705882352941}
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1cm,y=1cm]
\clip(-3.9931890500675795,0.9464374991604301) rectangle (-1.0120077300325816,3.000082124530732);
\draw [line width=0.4pt,color=wqwqwq] (-3.5,2)-- (-1.5,2);
\draw [line width=0.4pt,color=wqwqwq] (-3.5,2.75)-- (-3.5,1.25);
\draw [line width=0.4pt,color=wqwqwq] (-1.5,2.75)-- (-1.5,1.25);
\begin{scriptsize}
\draw [fill=wqwqwq] (-3.5,2.75) circle (0.5pt);
\draw[color=wqwqwq] (-3.5019865188085264,2.9334562492801686) node {a};
\draw [fill=wqwqwq] (-3.5,1.25) circle (0.5pt);
\draw[color=wqwqwq] (-3.5019865188085264,1.0992850953234867) node {b};
\draw [fill=wqwqwq] (-1.5,1.25) circle (0.5pt);
\draw[color=wqwqwq] (-1.4979847024484532,1.1018978747450776) node {c};
\draw [fill=wqwqwq] (-1.5,2.746642520636432) circle (0.5pt);
\draw[color=wqwqwq] (-1.5032102612916347,2.93868180812335) node {d};
\end{scriptsize}
\end{tikzpicture}
\end{document}
